Partial Identification under Imperfect Measurement: A Distributionally Robust Approach

Imperfect measurements allow different underlying distributions to generate the same observations. Restrictions linking unobserved components can make it difficult to characterize all compatible distributions and compute the resulting range of parameter values. We ask how to construct computable parameter bounds and tighten them without additional data or stronger assumptions. We develop a general framework for partial identification under imperfect measurement based on distributionally robust optimization. We use measurement restrictions to construct a neighborhood around a benchmark distribution, ensuring that every compatible distribution lies within it. Optimizing over this neighborhood gives parameter bounds through a common procedure that can be adapted to different measurement problems. The choice of benchmark affects how informative these bounds are. We establish conditions under which changing it can tighten the bounds while preserving every parameter value consistent with the same data and assumptions. Applications to networks, missing outcomes, and regression illustrate how the framework tightens bounds and can recover the full range of compatible values.

==> README.txt <==
COMPILING THE MAIN PAPER

Main file: droid_id.tex
This package includes the approved shortened appendices.

Extract the ZIP, preserving the sections/, appendix/, and figures/ folders.
Compile from the directory containing droid_id.tex.
Use pdfLaTeX and BibTeX (not Biber) with a standard TeX installation.
The package was tested with TeX Live 2026.

Recommended command:

  latexmk -pdf -interaction=nonstopmode -halt-on-error droid_id.tex

If latexmk is unavailable, run these commands in order:

  pdflatex -interaction=nonstopmode -halt-on-error droid_id.tex
  bibtex bu1
  bibtex bu2
  pdflatex -interaction=nonstopmode -halt-on-error droid_id.tex
  pdflatex -interaction=nonstopmode -halt-on-error droid_id.tex
  pdflatex -interaction=nonstopmode -halt-on-error droid_id.tex

The bibunits package produces separate main-paper and appendix bibliographies.
Both bu1 and bu2 must be processed by BibTeX. The bibliography database
0_refs.bib and custom bibliography style hapalike_mod.bst are included.

For an online LaTeX editor, import this ZIP, set droid_id.tex as
the main document, and select pdfLaTeX as the compiler.

All figures are drawn from the included LaTeX/TikZ sources. No external
images, data files, scripts, or shell-escape option are required.
Compiling droid_id.tex produces droid_id.pdf. The expected compiled document
has 62 pages. Generated auxiliary files can be omitted when sharing the source.

